Digging process in NGC 6951: the molecular disc bumped by the jet

We present a study of the central 200 pc of the galaxy NGC 6951, SAB(rs)bc, an active twin of the Milky Way, at a distance of 24 Mpc. Its nucleus has been observed in the optical with the GMOS-IFU, showing an outflow, and with the HST/ACS, revealing two extended structures with similar orientation, suggesting the presence of a collimating and/or obscuring structure. In order to ascertain this hypothesis, adaptive optics assisted NIR integral field spectroscopic observations were obtained with the NIFS spectrograph in the Gemini North telescope. We detected a compact structure of H$_2$ molecular gas, interpreted as a nearly edge-on disc with diameter of $\sim$47 pc, PA=124$\deg$ and velocity range from -40 to +40 km s$^{-1}$. This disc is misaligned by 32$\deg$ with respect to the radio jet and the ionization cones seen in the optical. There are two regions of turbulent gas, with position angles similar to the jet/cones, seen both in molecular and ionized phases; these regions are connected to the edges of the molecular disc and coincide with a high ratio of [N II]/H$\alpha$=5, suggesting that these regions are shock excited, partially ionized or both. We explain these structures as a consequence of a "digging process" that the jet inflicts on the disc, ejecting the molecular gas towards the ionization cones. The dynamical mass within 17 pc is estimated as $6.3\times10^{6}$$M_{\odot}$. This is an interesting case of an object presenting evidence of a connected feeding-feedback structure.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
